Upstream mobility Finite Volumes for the Richards equation in heterogenous domains

This paper is concerned with the Richards equation in a heterogeneous domain, each subdomain of which is homogeneous and represents a rocktype. Our first contribution is to rigorously prove convergence toward a weak solution of cell-centered finite-volume schemes with upstream mobility and without Kirchhoff's transform. Our second contribution is to numerically demonstrate the relevance of locally refining the grid at the interface between subregions, where discontinuities occur, in order to preserve an acceptable accuracy for the results computed with the schemes under consideration.

==> compErrBCdry.txt <==
delta	L2	LInf	
1e-2	0.00872208	0.108701
1e-4	0.00384321	0.0664028
1e-6	0.00396259	0.0660313


==> compErrorBCfill.txt <==
delta	L2	LInf
0.000001	0.0618433	0.527736
0.0001	0.0532216	0.430039
0.01	0.0508561	0.266419


==> errorBCdry.txt <==
mesh	L2	LInf
1500	0.0382994	0.23969
6000	0.0218207	0.195027
24000	0.0136052	0.164871
96000	0.00908125	0.139241


==> errorBCdryV2.txt <==
mesh	L2	LInf
1500	0.0146661	0.0874758
6000	0.00820558	0.0908479
24000	0.00396259	0.0660313	
96000	0.0014512	0.0286474


==> errorBCfill.txt <==
mesh	L2	LInf
1500	0.0956737	0.41908
6000	0.0799163	0.410122
24000	0.063408	0.384277
96000	0.051593	0.463873


==> errorBCfillv2.txt <==
mesh	L2	LInf
1500	0.142872	0.598941
6000	0.102839	0.616369
24000	0.0618433	0.527736
96000	0.0266588	0.296897


==> errorVGdry.txt <==
mesh	L2	LInf
1500	0.0150501	0.0570936
6000	0.00734369	0.0325623
24000	0.00357024	0.0176074
96000	0.00166695	0.00899891


==> errorVGdryv2.txt <==
mesh	L2	LInf
1500	0.00652152	0.0161805
6000	0.00311316	0.00731435
24000	0.00135209	0.00322541
96000	0.000453067	0.00118964


==> errorVGfill.txt <==
mesh	L2	LInf
1500	0.105534	0.405607
6000	0.0748124	0.345386
24000	0.0455216	0.295338
96000	0.021125	0.186145



==> errorVGfillv2.txt <==
mesh	L2	LInf
1500	0.123187	0.592125
6000	0.0867715	0.57487
24000	0.0530592	0.470962
96000	0.0240712	0.269473

